Gated2Depth: Real-time Dense Lidar from Gated Images

We present an imaging framework which converts three images from a gated camera into high-resolution depth maps with depth accuracy comparable to pulsed lidar measurements. Existing scanning lidar systems achieve low spatial resolution at large ranges due to mechanically-limited angular sampling rates, restricting scene understanding tasks to close-range clusters with dense sampling. Moreover, today's pulsed lidar scanners suffer from high cost, power consumption, large form-factors, and they fail in the presence of strong backscatter. We depart from point scanning and demonstrate that it is possible to turn a low-cost CMOS gated imager into a dense depth camera with at least 80m range - by learning depth from three gated images. The proposed architecture exploits semantic context across gated slices, and is trained on a synthetic discriminator loss without the need of dense depth labels. The proposed replacement for scanning lidar systems is real-time, handles back-scatter and provides dense depth at long ranges. We validate our approach in simulation and on real-world data acquired over 4,000km driving in northern Europe. Data and code are available at https://github.com/gruberto/Gated2Depth.

==> fig/rip_cheb.txt <==
0.000000000000000000e+00 2.654600757422233073e+03 1.233885355668115608e+03 2.623739544728723505e+00
5.025125628140703071e-01 2.542634971637140552e+03 1.186513724775046740e+03 1.552731561409645966e+00
1.005025125628140614e+00 2.435164764244135313e+03 1.141851280952744446e+03 6.568826566906456055e-01
1.507537688442210921e+00 2.332035441571492356e+03 1.099777049221413336e+03 -7.875928160607381656e-02
2.010050251256281229e+00 2.233096366973987642e+03 1.060173745116653208e+03 -6.684102354480172536e-01
2.512562814070351536e+00 2.138200890712525961e+03 1.022927704945542928e+03 -1.125569383415459424e+00
3.015075376884421843e+00 2.047206280426437161e+03 9.879288166663316133e+02 -1.463038209994898864e+00
3.517587939698492150e+00 1.959973652198435047e+03 9.550704513917396525e+02 -1.692939397342914543e+00
4.020100502512562457e+00 1.876367902212243052e+03 9.242493955158680592e+02 -1.826735499520432793e+00
4.522613065326632764e+00 1.796257639002883707e+03 8.953657834647153777e+02 -1.875247399197387033e+00
5.025125628140703071e+00 1.719515116299637839e+03 8.683230310703047508e+02 -1.848672546827768493e+00
5.527638190954773378e+00 1.646016166461661669e+03 8.430277695684184209e+02 -1.756602982295114135e+00
6.030150753768843686e+00 1.575640134506278173e+03 8.193897802199426224e+02 -1.608043139028345614e+00
6.532663316582913993e+00 1.508269812729925661e+03 7.973219295558179738e+02 -1.411427430588055199e+00
7.035175879396984300e+00 1.443791375921778126e+03 7.767401052456025354e+02 -1.174637619723168047e+00
7.537688442211054607e+00 1.382094317170028035e+03 7.575631525896390031e+02 -9.050199698980052609e-01
8.040201005025124914e+00 1.323071384260833156e+03 7.397128116348358162e+02 -6.094021792897650336e-01
8.542713567839195221e+00 1.266618516669932433e+03 7.231136549140517218e+02 -2.941100972563899241e-01
9.045226130653265528e+00 1.212634783146923837e+03 7.076930258090924326e+02 3.501577672517219852e-02
9.547738693467335835e+00 1.161022319892211272e+03 6.933809775373142656e+02 3.726040116502575827e-01
1.005025125628140614e+01 1.111686269326612546e+03 6.801102127618377153e+02 7.137361811074491857e-01
1.055276381909547645e+01 1.064534719453636626e+03 6.678160238253675516e+02 1.053931016929095410e+00
1.105527638190954676e+01 1.019478643814422412e+03 6.564362336076246720e+02 1.389128780371390537e+00
1.155778894472361706e+01 9.764318420353486090e+02 6.459111370063833419e+02 1.715675850824162296e+00
1.206030150753768737e+01 9.353108809683023992e+02 6.361834430421197339e+02 2.030309532050102561e+00
1.256281407035175768e+01 8.960350364236187488e+02 6.271982175862668782e+02 2.330143075953799325e+00
1.306532663316582799e+01 8.585262354956807940e+02 6.189028267130800032e+02 2.612650923880134091e+00
1.356783919597989829e+01 8.227089994811919951e+02 6.112468806751099919e+02 2.875654165442471655e+00
1.407035175879396860e+01 7.885103873901036877e+02 6.041821785022845006e+02 3.117306214880352755e+00
1.457286432160803891e+01 7.558599400492203131e+02 5.976626532245996941e+02 3.336078704946810358e+00
1.507537688442210921e+01 7.246896247984579986e+02 5.916443177184183924e+02 3.530747598325252312e+00
1.557788944723617952e+01 6.949337807797789992e+02 5.860852111763787207e+02 3.700379516576057348e+00
1.608040201005024983e+01 6.665290648187833540e+02 5.809453462009103077e+02 3.844318286612523394e+00
1.658291457286431836e+01 6.394143978989718562e+02 5.761866565213592821e+02 3.962171704706754394e+00
1.708542713567839044e+01 6.135309122286687398e+02 5.717729453347224080e+02 4.053798518024847475e+00
1.758793969849246253e+01 5.888218989006186348e+02 5.676698342699891100e+02 4.119295623691813901e+00
1.809045226130653106e+01 5.652327561442375554e+02 5.638447129760938878e+02 4.158985485386191172e+00
1.859296482412059959e+01 5.427109381705354281e+02 5.602666893334732094e+02 4.173403767463922165e+00
1.909547738693467167e+01 5.212059046097106147e+02 5.569065402892373413e+02 4.163287186612246948e+00
1.959798994974874375e+01 5.006690705413939213e+02 5.537366633159444973e+02 4.129561581032973550e+00
2.010050251256281229e+01 4.810537571175714220e+02 5.507310284939885605e+02 4.073330197155361709e+00
2.060301507537688082e+01 4.623151427781690472e+02 5.478651312175918520e+02 3.995862193878403801e+00
2.110552763819095290e+01 4.444102150592993894e+02 5.451159455244093124e+02 3.898581364343405298e+00
2.160804020100502498e+01 4.272977229941780024e+02 5.424618780487388676e+02 3.783055075235177700e+00
2.211055276381909351e+01 4.109381301067019194e+02 5.398827225983421840e+02 3.650983423613660683e+00
2.261306532663316204e+01 3.952935679976967549e+02 5.373596153548742222e+02 3.504188611274639875e+00
2.311557788944723413e+01 3.803277905238255698e+02 5.348749906979206798e+02 3.344604536640244152e+00
2.361809045226130621e+01 3.660061285691704143e+02 5.324125376526415039e+02 3.174266604179206031e+00
2.412060301507537474e+01 3.522954454094619905e+02 5.299571569610292272e+02 2.995301751356246545e+00
2.462311557788944327e+01 3.391640926690010929e+02 5.274949187767711010e+02 2.809918693111792987e+00
2.512562814070351536e+01 3.265818668702263494e+02 5.250130209837199118e+02 2.620398383870412129e+00
2.562814070351758744e+01 3.145199665759409982e+02 5.224997481379779174e+02 2.429084697079378241e+00
2.613065326633165597e+01 3.029509501242337137e+02 5.199444310335804857e+02 2.238375322277246671e+00
2.663316582914572450e+01 2.918486939560361861e+02 5.173374068918006969e+02 2.050712879690780976e+00
2.713567839195979658e+01 2.811883515353624716e+02 5.146699801740527391e+02 1.868576252362815104e+00
2.763819095477386867e+01 2.709463128622023760e+02 5.119343840184056944e+02 1.694472135808749336e+00
2.814070351758793720e+01 2.611001645780906983e+02 5.091237422997098747e+02 1.530926805203436603e+00
2.864321608040200573e+01 2.516286506643423309e+02 5.062320323133302509e+02 1.380478100096801386e+00
2.914572864321607781e+01 2.425116337329345697e+02 5.032540480824837914e+02 1.245667626659847205e+00
2.964824120603014990e+01 2.337300569100839311e+02 5.001853642891921936e+02 1.129033177459795256e+00
3.015075376884421843e+01 2.252659063124615386e+02 4.970223008288413666e+02 1.033101368764868466e+00
3.065326633165828696e+01 2.171021741160843703e+02 4.937618879883450518e+02 9.603804953788588339e-01
3.115577889447235904e+01 2.092228222178882788e+02 4.904018322479236076e+02 9.133536030055489086e-01
3.165829145728643113e+01 2.016127464899300321e+02 4.869404827064854544e+02 8.944717781414555091e-01
3.216080402010049966e+01 1.942577416262902261e+02 4.833767981306249339e+02 9.061476555003789013e-01
3.266331658291456819e+01 1.871444665826152232e+02 4.797103146272206686e+02 9.507491429647751957e-01
3.316582914572863672e+01 1.802604106083517763e+02 4.759411139396423778e+02 1.030593364069487983e+00
3.366834170854271235e+01 1.735938598716143133e+02 4.720697923675797938e+02 1.147940818013194475e+00
3.417085427135678088e+01 1.671338646767480896e+02 4.680974303104593446e+02 1.304989757200545109e+00
3.467336683417084942e+01 1.608702072745354599e+02 4.640255624344882790e+02 1.503870782312495713e+00
3.517587939698492505e+01 1.547933702650839223e+02 4.598561484632954262e+02 1.746641654907848507e+00
3.567839195979899358e+01 1.488945055933645563e+02 4.555915445921862101e+02 2.035282327553860515e+00
3.618090452261306211e+01 1.431654041374281405e+02 4.512344755260033935e+02 2.371690191486097721e+00
3.668341708542713064e+01 1.375984658892843981e+02 4.467880071406033267e+02 2.757675541797804719e+00
3.718592964824119917e+01 1.321866707284402764e+02 4.422555197679250796e+02 3.194957260159274171e+00
3.768844221105527481e+01 1.269235497881036281e+02 4.376406821046896312e+02 3.685158715067116564e+00
3.819095477386934334e+01 1.218031574140659359e+02 4.329474257446892125e+02 4.229803879622259011e+00
3.869346733668341187e+01 1.168200437162395247e+02 4.281799203346969307e+02 4.830313666838229381e+00
3.919597989949748751e+01 1.119692277128497153e+02 4.233425493539788249e+02 5.488002482478711030e+00
3.969849246231155604e+01 1.072461710673201196e+02 4.184398865174124467e+02 6.204074995424223360e+00
4.020100502512562457e+01 1.026467524177915038e+02 4.134766728022320876e+02 6.979623125570567410e+00
4.070351758793969310e+01 9.816724229933288370e+01 4.084577940983479039e+02 7.815623249253075500e+00
4.120603015075376163e+01 9.380427865881529215e+01 4.033882594823137424e+02 8.712933622205273565e+00
4.170854271356783727e+01 8.955484296242184428e+01 3.982731801148725026e+02 9.672292020041362903e+00
4.221105527638190580e+01 8.541623689585003376e+01 3.931177487621315549e+02 1.069431359627454015e+01
4.271356783919597433e+01 8.138605965719034430e+01 3.879272199403227432e+02 1.177948895785937111e+01
4.321608040201004997e+01 7.746218584242797078e+01 3.827068906842005163e+02 1.292818245826846102e+01
4.371859296482411850e+01 7.364274392365541644e+01 3.774620819390295310e+02 1.414063070809396905e+01
4.422110552763818703e+01 6.992609531992184202e+01 3.721981205761774163e+02 1.541694130318405698e+01
4.472361809045225556e+01 6.631081406076282292e+01 3.669203220323373671e+02 1.675709177030346098e+01
4.522613065326632409e+01 6.279566704237504382e+01 3.616339735723275908e+02 1.816092873032800270e+01
4.572864321608039972e+01 5.937959487648868162e+01 3.563443181755404794e+02 1.962816727896720082e+01
4.623115577889446826e+01 5.606169333186971926e+01 3.510565390459574928e+02 2.115839058501448733e+01
4.673366834170853679e+01 5.284119536851721932e+01 3.457757447458041042e+02 2.275104970613044486e+01
4.723618090452261242e+01 4.971745376451781340e+01 3.405069549527969457e+02 2.440546362215400578e+01
4.773869346733668095e+01 4.668992433553785304e+01 3.352550868410097564e+02 2.612081948594251557e+01
4.824120603015074948e+01 4.375814974703507687e+01 3.300249420853336915e+02 2.789617309174236581e+01
4.874371859296481801e+01 4.092174391908929465e+01 3.248211944895731449e+02 2.973044956108917702e+01
4.924623115577888655e+01 3.818037702390392951e+01 3.196483782381109222e+02 3.162244424623761674e+01
4.974874371859296218e+01 3.553376107601343392e+01 3.145108767712182498e+02 3.357082385112018841e+01
5.025125628140703071e+01 3.298163611509744442e+01 3.094129122839549382e+02 3.557412776983597524e+01
5.075376884422109924e+01 3.052375698149489835e+01 3.043585358486806172e+02 3.763076964267091284e+01
5.125628140703517488e+01 2.815988068439764902e+01 2.993516181611818183e+02 3.973903912964188123e+01
5.175879396984924341e+01 2.588975436266719043e+01 2.943958409103896656e+02 4.189710390157787856e+01
5.226130653266331194e+01 2.371310383835270841e+01 2.894946887717399022e+02 4.410301184872622571e+01
5.276381909547738047e+01 2.162962276284270047e+01 2.846514420240850995e+02 4.635469350688865120e+01
5.326633165829144900e+01 1.963896235572337901e+01 2.798691697903083195e+02 4.864996470108915361e+01
5.376884422110552464e+01 1.774072173627155280e+01 2.751507239014111974e+02 5.098652940676675627e+01
5.427135678391959317e+01 1.593443884760881701e+01 2.704987333843537272e+02 5.336198282850653385e+01
5.477386934673366170e+01 1.421958197354979347e+01 2.659155995734171256e+02 5.577381469628925004e+01
5.527638190954773734e+01 1.259554184809348953e+01 2.614034918451542353e+02 5.821941277928104341e+01
5.577889447236180587e+01 1.106162435757642015e+01 2.569643439770620716e+02 6.069606661714194473e+01
5.628140703517587440e+01 9.617043835519780259e+00 2.525998511297270852e+02 6.320097146887737694e+01
5.678391959798994293e+01 8.260916950096088840e+00 2.483114674526674435e+02 6.573123247920294432e+01
5.728643216080401146e+01 6.992257184322170360e+00 2.441004043137619419e+02 6.828386906245840748e+01
5.778894472361808710e+01 5.809969908850689535e+00 2.399676291522711153e+02 7.085581950402932705e+01
5.829145728643215563e+01 4.712848047464376577e+00 2.359138649554860194e+02 7.344394577931684864e+01
5.879396984924622416e+01 3.699568335273852426e+00 2.319395903589953605e+02 7.604503859022776169e+01
5.929648241206029979e+01 2.768688169470806315e+00 2.280450403704876408e+02 7.865582261919497853e+01
5.979899497487436832e+01 1.918643052848437947e+00 2.242302077173192174e+02 8.127296200072974841e+01
6.030150753768843686e+01 1.147744629977296427e+00 2.204948448174775422e+02 8.389306601050337520e+01
6.080402010050250539e+01 4.541793159651206224e-01 2.168384663743627243e+02 8.651269497195349345e+01
6.130653266331657392e+01 -1.639924820092346636e-01 2.132603525950220273e+02 8.912836638043025062e+01
6.180904522613064955e+01 -7.088365505969704827e-01 2.097595530320663784e+02 9.173656124486065266e+01
6.231155778894471808e+01 -1.182544463397789514e+00 2.063348910492170489e+02 9.433373064695192056e+01
6.281407035175878661e+01 -1.587432581566190493e+00 2.029849689103539276e+02 9.691630251791617923e+01
6.331658291457286225e+01 -1.925940461602749565e+00 1.997081734923262957e+02 9.948068863273127249e+01
6.381909547738693078e+01 -2.200628670567311929e+00 1.965026826212156266e+02 1.020232918219278702e+02
6.432160804020099931e+01 -2.414176008625872782e+00 1.933664720323640722e+02 1.045405134009096457e+02
6.482412060301507495e+01 -2.569376138852476288e+00 1.902973229538260966e+02 1.070287608167960229e+02
6.532663316582913637e+01 -2.669133624521691672e+00 1.872928303136243358e+02 1.094844555128003520e+02
6.582914572864321201e+01 -2.716459373503312236e+00 1.843504115704799915e+02 1.119040410101414267e+02
6.633165829145727344e+01 -2.714465490268139547e+00 1.814673161681887450e+02 1.142839912074694979e+02
6.683417085427134907e+01 -2.666359534964158229e+00 1.786406356136483282e+02 1.166208188978417013e+02
6.733668341708542471e+01 -2.575438190055137966e+00 1.758673141783681331e+02 1.189110845032143686e+02
6.783919597989948613e+01 -2.445080334097838204e+00 1.731441602238148789e+02 1.211514050264602815e+02
6.834170854271356177e+01 -2.278739523013427970e+00 1.704678581500863856e+02 1.233384632209331215e+02
6.884422110552763741e+01 -2.079935878577998665e+00 1.678349809684300453e+02 1.254690169775490460e+02
6.934673366834169883e+01 -1.852247384320889978e+00 1.652420034972178655e+02 1.275399089293936328e+02
6.984924623115577447e+01 -1.599300588715777849e+00 1.626853161816541160e+02 1.295480762738801559e+02
7.035175879396985010e+01 -1.324760715726370108e+00 1.601612395369409114e+02 1.314905608123986838e+02
7.085427135678391153e+01 -1.032321182698524353e+00 1.576660392152173245e+02 1.333645192075434238e+02
7.135678391959798716e+01 -7.256925255246642337e-01 1.551959416959430200e+02 1.351672334578272512e+02
7.185929648241204859e+01 -4.085907312642120814e-01 1.527471506000883892e+02 1.368961215899527986e+02
7.236180904522612423e+01 -8.472497792581634712e-02 1.503158636276823472e+02 1.385487485685964373e+02
7.286432160804019986e+01 2.422152182271020138e-01 1.478982901191991459e+02 1.401228374237363141e+02
7.336683417085426129e+01 5.685734482403859147e-01 1.454906692404681507e+02 1.416162805955008821e+02
7.386934673366833692e+01 8.907404483966274711e-01 1.430892887910993068e+02 1.430271514965400854e+02
7.437185929648239835e+01 1.205168731223238865e+00 1.406905046366873648e+02 1.443537162919496382e+02
7.487437185929647399e+01 1.508387808765746740e+00 1.382907607644699510e+02 1.455944458966975787e+02
7.537688442211054962e+01 1.797020008823437820e+00 1.358866099627523454e+02 1.467480281906009623e+02
7.587939698492461105e+01 2.067796883623941540e+00 1.334747351237583644e+02 1.478133804508157993e+02
7.638190954773868668e+01 2.317576211352843529e+00 1.310519711702477252e+02 1.487896620018806857e+02
7.688442211055276232e+01 2.543359590231375478e+00 1.286153276056252253e+02 1.496762870832548060e+02
7.738693467336682374e+01 2.742310625236314081e+00 1.261620116877720648e+02 1.504729379344178710e+02
7.788944723618089938e+01 2.911773707664451649e+00 1.236894522264021816e+02 1.511795780974836134e+02
7.839195979899497502e+01 3.049293387099623942e+00 1.211953240040049877e+02 1.517964659373433278e+02
7.889447236180903644e+01 3.152634336285700556e+00 1.186775728205373071e+02 1.523241683793517041e+02
7.939698492462311208e+01 3.219801908521276346e+00 1.161344411614873025e+02 1.527635748645130604e+02
7.989949748743717350e+01 3.249063287769786257e+00 1.135644944898765516e+02 1.531159115222450566e+02
8.040201005025124914e+01 3.238969231437295093e+00 1.109666481614892746e+02 1.533827555606045507e+02
8.090452261306532478e+01 3.188376405742928910e+00 1.083401949640483508e+02 1.535660498741276001e+02
8.140703517587938620e+01 3.096470313948429975e+00 1.056848332797881085e+02 1.536681178691169691e+02
8.190954773869346184e+01 2.962788816956162918e+00 1.030006958716917325e+02 1.536916785065048998e+02
8.241206030150752326e+01 2.787246246906306624e+00 1.002883792934051144e+02 1.536398615622509851e+02
8.291457286432159890e+01 2.570158113105662778e+00 9.754897392264479095e+01 1.535162231052408401e+02
8.341708542713567454e+01 2.312266400909720687e+00 9.478409461834280592e+01 1.533247611927254752e+02
8.391959798994973596e+01 2.014765463161893422e+00 9.199591200121381007e+01 1.530699317833087889e+02
8.442211055276381160e+01 1.679328504127624910e+00 8.918718435818823309e+01 1.527566648674318799e+02
8.492462311557788723e+01 1.308134656435868237e+00 8.636129017017083243e+01 1.523903808154134936e+02
8.542713567839194866e+01 9.038966503408119024e-01 8.352226126370806014e+01 1.519770069430143167e+02
8.592964824120602430e+01 4.698890759896130476e-01 8.067481658591123050e+01 1.515229942945162804e+02
8.643216080402009993e+01 9.977237988096021581e-03 7.782439660342379284e+01 1.510353346433502679e+02
8.693467336683416136e+01 -4.713533970948446949e-01 7.497719832449411115e+01 1.505215777102423260e+02
8.743718592964823699e+01 -9.689671606001866166e-01 7.214021094512554555e+01 1.499898485988994139e+02
8.793969849246229842e+01 -1.477047549105463986e+00 6.932125211850507185e+01 1.494488654492028559e+02
8.844221105527637405e+01 -1.989065998932346702e+00 6.652900484824635896e+01 1.489079573079726799e+02
8.894472361809044969e+01 -2.497750068231198384e+00 6.377305500515740277e+01 1.483770822172023145e+02
8.944723618090451112e+01 -2.995051026011879003e+00 6.106392946747155293e+01 1.478668455198869367e+02
8.994974874371858675e+01 -3.472110848887950851e+00 5.841313488507921647e+01 1.473885183833227757e+02
9.045226130653264818e+01 -3.919228624989500531e+00 5.583319706687166217e+01 1.469540565399927345e+02
9.095477386934672381e+01 -4.325826365128250472e+00 5.333770099215644223e+01 1.465761192459325457e+02
9.145728643216079945e+01 -4.680414221429145982e+00 5.094133144532975166e+01 1.462680884566505313e+02
9.195979899497486088e+01 -4.970555113417049142e+00 4.865991427437120365e+01 1.460440882205712967e+02
9.246231155778893651e+01 -5.182828760996471829e+00 4.651045827284451661e+01 1.459190042900196147e+02
9.296482412060301215e+01 -5.302795125290685974e+00 4.451119768554713119e+01 1.459085039497299761e+02
9.346733668341707357e+01 -5.314957256447087275e+00 4.268163533768870366e+01 1.460290560628421588e+02
9.396984924623114921e+01 -5.202723548915400897e+00 4.104258638792020975e+01 1.462979513345188991e+02
9.447236180904522485e+01 -4.948369404063214461e+00 3.961622270464044959e+01 1.467333227930069484e+02
9.497487437185928627e+01 -4.532998300179315265e+00 3.842611786606380520e+01 1.473541664882638713e+02
9.547738693467336191e+01 -3.936502269632455864e+00 3.749729278405584409e+01 1.481803624081228179e+02
9.597989949748742333e+01 -3.137521783566626254e+00 3.685626195123700199e+01 1.492326956119611054e+02
9.648241206030149897e+01 -2.113405043700367969e+00 3.653108031201873018e+01 1.505328775819035627e+02
9.698492462311557460e+01 -8.401666818649573543e-01 3.655139075701367801e+01 1.521035677916009092e+02
9.748743718592963603e+01 7.075541336557762406e-01 3.694847224131285657e+01 1.539683954924675504e+02
9.798994974874371167e+01 2.556536184116339427e+00 3.775528852590400675e+01 1.561519817174887805e+02
9.849246231155777309e+01 4.735019278952677269e+00 3.900653754343420587e+01 1.586799615025724393e+02
9.899497487437184873e+01 7.272747927170257753e+00 4.073870138668326035e+01 1.615790063253539586e+02
9.949748743718592436e+01 1.020101560143393726e+01 4.299009692151093986e+01 1.648768467616654334e+02
1.000000000000000000e+02 1.355270959490962923e+01 4.580092702288311557e+01 1.686022953593804061e+02


==> fig/rip_real.txt <==
1.084999999999999964e+01 1.037457860337117381e+03 6.665465428276573903e+02 2.572342621259025464e+00
1.284999999999999964e+01 8.771678014184396943e+02 6.172554609929078424e+02 2.077399527186770456e+00
1.785000000000000142e+01 5.705375344352617049e+02 5.596453168044077984e+02 1.916896235078041855e+00
2.285000000000000142e+01 3.886715999999999553e+02 5.387923999999999296e+02 1.676199999999994361e+00
2.785000000000000142e+01 2.681923333333332948e+02 5.115639999999999645e+02 3.365666666666669471e+00
3.285000000000000142e+01 1.913308823529411598e+02 4.920847750865051466e+02 5.317041522491336991e+00
3.785000000000000142e+01 1.253770308123249038e+02 4.344481792717086250e+02 6.706442577030827579e+00
4.285000000000000142e+01 7.385620915032680500e+01 3.716960784313725412e+02 9.441993464052274021e+00
4.785000000000000142e+01 4.251393939393938126e+01 3.296012121212121428e+02 2.054181818181820063e+01
5.285000000000000142e+01 2.130370370370371802e+01 2.847407407407407050e+02 4.067222222222221717e+01
5.785000000000000142e+01 7.763888888888885731e+00 2.478055555555555429e+02 7.492592592592592382e+01
6.285000000000000142e+01 2.368917937545376162e+00 2.069295570079883930e+02 1.045635439360929411e+02
6.784999999999999432e+01 -2.430555555555713454e-01 1.791319444444444571e+02 1.290729166666666572e+02
7.284999999999999432e+01 -4.369747899159790450e-01 1.383809523809523796e+02 1.302521008403361407e+02
7.784999999999999432e+01 -5.729166666666571928e-01 1.208784722222222285e+02 1.485625000000000000e+02
8.284999999999999432e+01 -3.000000000000113687e-02 9.756000000000000227e+01 1.542150000000000034e+02
8.784999999999999432e+01 -9.949999999999761258e-01 6.977499999999999147e+01 1.481050000000000182e+02
9.284999999999999432e+01 -7.279411764706082977e-01 5.061764705882353610e+01 1.510220588235294201e+02
9.784999999999999432e+01 -8.823529411765207442e-02 3.470588235294117396e+01 1.532745098039216032e+02

